A Null-space based Approach for a Safe and Effective Human-Robot Collaboration

During physical human robot collaboration, it is important to be able to implement a time-varying interactive behaviour while ensuring robust stability. Admittance control and passivity theory can be exploited for achieving these objectives. Nevertheless, when the admittance dynamics is time-varying, it can happen that, for ensuring a passive and stable behaviour, some spurious dissipative effects have to be introduced in the admittance dynamics. These effects are perceived by the user and degrade the collaborative performance. In this paper we exploit the task redundancy of the manipulator in order to harvest energy in the null space and to avoid spurious dynamics on the admittance. The proposed architecture is validated by simulations and by experiments onto a collaborative robot.

==> Review ICRA22/CommentsToAuthor__1_.txt <==
Comments to author (Associate Editor)
=====================================

This paper presents a study of energy tank passivity
control that utilises null space refilling. The paper is
technically sound, the main theoretical contribution is the
experiment of null space tank refilling. As the reviewers
have been stated, the physical constraints issue and
acceptable level of null-space action for collaborators is
remaining undiscussed. The paper does show useful content
to the readers, however, revision is very much necessary.
The clarity of each essential component needs clear
explanations rather than just giving references.


----------------------------------------
Comments on Video Attachment:

Highlighting how is your proposed method improve the
human-robot collaboration while brushing.
Comments to author (Editor)
================================

Please refer to the AE's report, more detailed information
are required to meet the ICRA standard. I share the AE's
concern on the technical description on the novelty and
justification details.


----------------------------------------
Comments on Video Attachment:

Please refer to the AE's report.


==> Review ICRA22/Review25933.txt <==
Reviewer 4 of ICRA 2022 submission 1137

Comments to the author
======================

In the proposed approach the null-space of a redundant
robot is exploited in order to guarantee admittance
passivity without affecting the primary task.

My main concern is in the human acceptance of unpredictable
internal motion aimed at guaranteeing a safe end-effector
human-robot collaboration. Keeping, e.g., the end-effector
position trajectory while the orientation and the
joint-space motion are unpredictable is acceptable for an
operator?

The presentation might be improved in various part, for
example, sect. IV is mainly verbose with several claims
that could have been better supported, just as an example
<The presence of a non zero damping makes the null space
dynamics output strictly passive and, therefore, stable and
it prevents the rise of unwanted behaviors during the
energy harvesting process.> What kind of unwanted
behaviors? should it be trivial for the reader?

The approach exhibits some discontinuities in eq. (20),
(21) and (22) that should be commented.

There are some minor typos to be fixed:

- Sect.II after eq.(1), x and J are defined but they are
not present in the equation;

- pag. 2 right column, first line. <Cartesian direction>
implies that the interaction may only be by linear forces?

- after eq (2) <Cartesian velocity> means that the primary
task may only be positional?

- in eq(3) z should be n-dimensional

- fonts of fig.2 and 3 are too small

Overall, the contribution is not impressive with respect to
the nice work done by the Authors but should be probably
improved before being acceptable for publication.

Comments on the Video Attachment
================================

Videos of the experiment does not really help in
understanding how the human-robot collaboration is affected
(other than keeping the end-effector trajectory), see also
the comments to the paper.

==> Review ICRA22/Review39465.txt <==
Reviewer 6 of ICRA 2022 submission 1137

Comments to the author
======================

The authors of this manuscript demonstrated the study of
using an energy tank based control architecture that
exploits task redundancy and refilling the tank using null
space action instead of altering the desired main
behaviours. I believe the manuscript is interesting, the
study is novel and sound. However, the main concern of mine
is that the authors didnt include the action limit
(physical constraint) issue into your proposed framework,
which is actually considered to be super important in the
real application. And in your video and paper, I see the
orientation is not included in the main task, which result
in the non-rigid bending of the brush. It is better to
present your work using other tasks (Or use redundant
manipulator if possible). Could not find other major issues
apart from those.

The reviewer does not follow this sentence: "Enforcing the
passivity of the specific motion poses much tighter
restrictions compared to simply requiring the passivity of
the controlled system. "

J_1 is defined as task Jacobian, is that the geometric
Jacobian or the analytic Jacobian? As task Jacobian is
sometimes referred to as Analytic Jacobian.

Weighted pseudo-inverse needs more introduction. For
example, how a diagonal entry of matrix W can affect the
result.

The reviewer does suggest the author revise and give a
better explanation to the readers about each component of
your research, some of the explanations are mostly
descriptive. An improved detailed but concise description
would be much helpful to the readers.

Comments on the Video Attachment
================================

Overall looks good. Its interesting why the brush is not
fix rigidly to the flange.
